Waveform Relaxation for the Computational Homogenization of Multiscale Magnetoquasistatic Problems

This paper proposes the application of the waveform relaxation method to the homogenization of multiscale magnetoquasistatic problems. In the monolithic heterogeneous multiscale method, the nonlinear macroscale problem is solved using the Newton--Raphson scheme. The resolution of many mesoscale problems per Gauss point allows to compute the homogenized constitutive law and its derivative by finite differences. In the proposed approach, the macroscale problem and the mesoscale problems are weakly coupled and solved separately using the finite element method on time intervals for several waveform relaxation iterations. The exchange of information between both problems is still carried out using the heterogeneous multiscale method. However, the partial derivatives can now be evaluated exactly by solving only one mesoscale problem per Gauss point.

==> results/result0.dat <==
a b
0  0
2e-07  1.340739160012148
4e-07  2.090172839218101
6.000000000000001e-07  2.54533289351667
8.000000000000001e-07  2.821391221781532
1e-06  2.969935104290742
1.2e-06  3.022637777971962
1.4e-06  3.001995417120745
1.6e-06  2.924866113955745
1.8e-06  2.804181255961566
2e-06  2.65006320313413
2.200000000000001e-06  2.470642679592824
2.400000000000001e-06  2.272660817691111
2.600000000000001e-06  2.061900277850781
2.800000000000001e-06  1.843482020550758
3.000000000000001e-06  1.622059792446884
3.200000000000002e-06  1.401939006364753
3.400000000000002e-06  1.187141077915236
3.600000000000002e-06  0.9814292980386524
3.800000000000002e-06  0.7883083578903791
4.000000000000002e-06  0.6110067053495263
4.200000000000002e-06  0.452448807913475
4.400000000000002e-06  0.3152228653962963
4.600000000000002e-06  0.2015483168081735
4.800000000000001e-06  0.1132464429708806
5.000000000000001e-06  0.05171638884300354
5.200000000000001e-06  0.01791800706543388
5.400000000000001e-06  0.01236210470419115
5.600000000000001e-06  0.03510802824681359
5.8e-06  0.085768102186947
6e-06  0.1635182567491461
6.2e-06  0.2671142039203268
6.4e-06  0.3949126737685767
6.599999999999999e-06  0.5448974171158633
6.799999999999999e-06  0.7147098388285853
6.999999999999999e-06  0.901684199606146
7.199999999999999e-06  1.102887296818684
7.399999999999999e-06  1.315162419976605
7.599999999999998e-06  1.535177203573682
7.799999999999998e-06  1.75947480679019
7.999999999999998e-06  1.984527668760429
8.199999999999998e-06  2.206792944443817
8.399999999999998e-06  2.422768632095518
8.599999999999997e-06  2.629049361471849
8.799999999999997e-06  2.822380816846902
8.999999999999997e-06  2.999711810771415
9.199999999999997e-06  3.158243092634005
9.399999999999996e-06  3.295472060379057
9.599999999999996e-06  3.409232637030841
9.799999999999996e-06  3.497729671027126
9.999999999999996e-06  3.559567318839031
1.02e-05  3.593770969495552
1.04e-05  3.599802374710336
1.06e-05  3.577567757077928
1.079999999999999e-05  3.527418784271994
1.099999999999999e-05  3.450146421006189
1.119999999999999e-05  3.346967802800743
1.139999999999999e-05  3.219506414392138
1.159999999999999e-05  3.069765994688859
1.179999999999999e-05  2.900098719072532
1.199999999999999e-05  2.713168313105576
1.219999999999999e-05  2.511908811943778
1.239999999999999e-05  2.299479682392355
1.259999999999999e-05  2.079217965581832
1.279999999999999e-05  1.854587990976068
1.299999999999999e-05  1.629129091604516
1.319999999999999e-05  1.406401665392855
1.339999999999999e-05  1.189931930572048
1.359999999999999e-05  0.9831558474479645
1.379999999999999e-05  0.7893629231994332
1.399999999999999e-05  0.6116409361000266
1.419999999999999e-05  0.4528229319127676
1.439999999999999e-05  0.3154380641868167
1.459999999999999e-05  0.2016678922096421
1.479999999999999e-05  0.1133095752631191
1.499999999999999e-05  0.0517470239803408
1.519999999999999e-05  0.01793055876154235
1.539999999999999e-05  0.01236508581371222
1.559999999999999e-05  0.03510634437668744
1.579999999999999e-05  0.08576448691768489
1.6e-05  0.1635141601732708
1.62e-05  0.2671103358928273
1.64e-05  0.3949093311202084
1.66e-05  0.5448946770749337
1.68e-05  0.7147076706869259
1.7e-05  0.9016825270845893
1.72e-05  1.102886031317639
1.740000000000001e-05  1.315161476961224
1.760000000000001e-05  1.535176509578393
1.780000000000001e-05  1.759474301364103
1.800000000000001e-05  1.984527303947085
1.820000000000001e-05  2.206792683176153
1.840000000000001e-05  2.422768446276027
1.860000000000002e-05  2.629049230136658
1.880000000000002e-05  2.82238072454741
1.900000000000002e-05  2.999711746247043
1.920000000000002e-05  3.158243047746785
1.940000000000002e-05  3.29547202929909
1.960000000000002e-05  3.409232615605191
1.980000000000002e-05  3.497729656319219
2.000000000000003e-05  3.559567308784746
2.020000000000003e-05  3.593770962649981
2.040000000000003e-05  3.59980237006793
2.060000000000003e-05  3.577567753941896
2.080000000000003e-05  3.527418782162307
2.100000000000003e-05  3.450146419592167
2.120000000000003e-05  3.346967801857122
2.140000000000004e-05  3.219506413765836
2.160000000000004e-05  3.069765994274735
2.180000000000004e-05  2.90009871879844
2.200000000000004e-05  2.713168312925616
2.220000000000004e-05  2.511908811827114
2.240000000000004e-05  2.299479682314807
2.260000000000004e-05  2.079217965532554
2.280000000000005e-05  1.854587990943482
2.300000000000005e-05  1.629129091584625
2.320000000000005e-05  1.406401665382753
2.340000000000005e-05  1.189931930563372
2.360000000000005e-05  0.9831558474419666
2.380000000000005e-05  0.7893629231965978
2.400000000000005e-05  0.6116409360984316
2.420000000000006e-05  0.4528229319135504
2.440000000000006e-05  0.3154380641849918
2.460000000000006e-05  0.2016678922095662
2.480000000000006e-05  0.1133095752627783
2.500000000000006e-05  0.05174702398025621
2.520000000000006e-05  0.01793055876147594
2.540000000000007e-05  0.01236508581375238
2.560000000000007e-05  0.03510634437666477
2.580000000000007e-05  0.08576448691770738
2.600000000000007e-05  0.163514160172309
2.620000000000007e-05  0.2671103358931891
2.640000000000007e-05  0.3949093311202801
2.660000000000007e-05  0.5448946770751204
2.680000000000008e-05  0.7147076706877362
2.700000000000008e-05  0.90168252708552
2.720000000000008e-05  1.102886031316266
2.740000000000008e-05  1.315161476960797
2.760000000000008e-05  1.535176509578865
2.780000000000008e-05  1.759474301365205
2.800000000000008e-05  1.984527303947673
2.820000000000009e-05  2.20679268317417
2.840000000000009e-05  2.422768446277059
2.860000000000009e-05  2.629049230135965
2.880000000000009e-05  2.822380724548287
2.900000000000009e-05  2.99971174624747
2.920000000000009e-05  3.158243047746932
2.940000000000009e-05  3.295472029298707
2.96000000000001e-05  3.409232615604761
2.98000000000001e-05  3.49772965631934
3.00000000000001e-05  3.559567308784684
3.02000000000001e-05  3.593770962650049
3.04000000000001e-05  3.5998023700681
3.06000000000001e-05  3.577567753941881
3.08000000000001e-05  3.527418782162085
3.10000000000001e-05  3.450146419592435
3.120000000000009e-05  3.346967801855876
3.140000000000009e-05  3.219506413766299
3.160000000000009e-05  3.06976599427354
3.180000000000009e-05  2.900098718799952
3.200000000000009e-05  2.713168312925363
3.220000000000008e-05  2.511908811826729
3.240000000000008e-05  2.299479682317537
3.260000000000008e-05  2.079217965530614
3.280000000000008e-05  1.854587990945649
3.300000000000008e-05  1.62912909158402
3.320000000000008e-05  1.406401665382039
3.340000000000007e-05  1.189931930561816
3.360000000000007e-05  0.9831558474432136
3.380000000000007e-05  0.7893629231969721
3.400000000000007e-05  0.6116409360973991
3.420000000000007e-05  0.452822931913538
3.440000000000006e-05  0.3154380641851869
3.460000000000006e-05  0.2016678922086046
3.480000000000006e-05  0.1133095752629624
3.500000000000006e-05  0.05174702398008613
3.520000000000006e-05  0.01793055876153295
3.540000000000005e-05  0.01236508581379548
3.560000000000005e-05  0.03510634437643543
3.580000000000005e-05  0.085764486918185
3.600000000000005e-05  0.1635141601723405
3.620000000000005e-05  0.2671103358945219
3.640000000000004e-05  0.394909331119522
3.660000000000004e-05  0.5448946770741022
3.680000000000004e-05  0.7147076706880223
3.700000000000004e-05  0.9016825270846461
3.720000000000004e-05  1.102886031318002
3.740000000000003e-05  1.31516147695987
3.760000000000003e-05  1.535176509578584
3.780000000000003e-05  1.759474301364777
3.800000000000003e-05  1.984527303945857
3.820000000000003e-05  2.206792683176423
3.840000000000003e-05  2.422768446275964
3.860000000000002e-05  2.629049230136216
3.880000000000002e-05  2.822380724547525
3.900000000000002e-05  2.999711746247417
3.920000000000002e-05  3.158243047747082
3.940000000000002e-05  3.295472029298722
3.960000000000001e-05  3.40923261560512
3.980000000000001e-05  3.497729656319413
4.000000000000001e-05  3.559567308784724


==> results/result1.dat <==
a b
0 0
2e-07  1.333628017116791
4e-07  2.074321563391202
6.000000000000001e-07  2.51815329494608
8.000000000000001e-07  2.782689814088229
1e-06  2.92003598540342
1.2e-06  2.962212154851351
1.4e-06  2.93196472638799
1.6e-06  2.846336579244458
1.8e-06  2.718397748916793
2e-06  2.558375250223233
2.200000000000001e-06  2.374477581559235
2.400000000000001e-06  2.173500458293052
2.600000000000001e-06  1.961259452815974
2.800000000000001e-06  1.742887041116924
3.000000000000001e-06  1.523026774689386
3.200000000000002e-06  1.305951724473229
3.400000000000002e-06  1.095628594548156
3.600000000000002e-06  0.8957438183224845
3.800000000000002e-06  0.7097038953396853
4.000000000000002e-06  0.5406191987384521
4.200000000000002e-06  0.3912782896950385
4.400000000000002e-06  0.2641181679388658
4.600000000000002e-06  0.1611946370820672
4.800000000000001e-06  0.08415590553820056
5.000000000000001e-06  0.0342215869100237
5.200000000000001e-06  0.01216839190943021
5.400000000000001e-06  0.01832304896548393
5.600000000000001e-06  0.05256240209794988
5.8e-06  0.1143202520193686
6e-06  0.2026003341377074
6.2e-06  0.3159948321665259
6.4e-06  0.4527079450724219
6.599999999999999e-06  0.6105841836796093
6.799999999999999e-06  0.7871412044395816
6.999999999999999e-06  0.9796070486228541
7.199999999999999e-06  1.184961627831635
7.399999999999999e-06  1.399982190725787
7.599999999999998e-06  1.621292347541972
7.799999999999998e-06  1.845414050736516
7.999999999999998e-06  2.068821762931797
8.199999999999998e-06  2.287997911185986
8.399999999999998e-06  2.49948864218975
8.599999999999997e-06  2.699958857742861
8.799999999999997e-06  2.886245521967727
8.999999999999997e-06  3.055408277527442
9.199999999999997e-06  3.204776481923307
9.399999999999996e-06  3.331991863760333
9.599999999999996e-06  3.435045422092397
9.799999999999996e-06  3.512315711167528
9.999999999999996e-06  3.556099671459355
1.02e-05  3.582887976300744
1.04e-05  3.578197397145625
1.06e-05  3.544900168170162
1.079999999999999e-05  3.4838710145851
1.099999999999999e-05  3.396179108619373
1.119999999999999e-05  3.283251189903186
1.139999999999999e-05  3.146887656984089
1.159999999999999e-05  2.989246082998224
1.179999999999999e-05  2.812811923157956
1.199999999999999e-05  2.620361865951445
1.219999999999999e-05  2.414922034526372
1.239999999999999e-05  2.199722288595882
1.259999999999999e-05  1.978147502198846
1.279999999999999e-05  1.753686484676909
1.299999999999999e-05  1.529879072099534
1.319999999999999e-05  1.310261840463941
1.339999999999999e-05  1.098312906050178
1.359999999999999e-05  0.897396395716111
1.379999999999999e-05  0.7107073812029631
1.399999999999999e-05  0.5412183352924391
1.419999999999999e-05  0.3916284147150956
1.439999999999999e-05  0.2643170267124668
1.459999999999999e-05  0.1613031330007588
1.479999999999999e-05  0.08421155497749185
1.499999999999999e-05  0.03424718775603174
1.519999999999999e-05  0.012177569634804
1.539999999999999e-05  0.01832377763520701
1.559999999999999e-05  0.05255922054918649
1.579999999999999e-05  0.1143156450961506
1.6e-05  0.2025955838709314
1.62e-05  0.3159905352836909
1.64e-05  0.4527043225150572
1.66e-05  0.6105812619553591
1.68e-05  0.787138919080363
1.7e-05  0.9796053010053823
1.72e-05  1.184960314568198
1.740000000000001e-05  1.399981217577677
1.760000000000001e-05  1.621291634753103
1.780000000000001e-05  1.845413533734008
1.800000000000001e-05  2.068821391065132
1.820000000000001e-05  2.287997645699709
1.840000000000001e-05  2.499488453889557
1.860000000000002e-05  2.699958725002452
1.880000000000002e-05  2.886245428907143
1.900000000000002e-05  3.055408212619668
1.920000000000002e-05  3.204776436868786
1.940000000000002e-05  3.331991832621978
1.960000000000002e-05  3.435045400671509
1.980000000000002e-05  3.512315696488165
2.000000000000003e-05  3.556099661448481
2.020000000000003e-05  3.582887969495915
2.040000000000003e-05  3.578197392534412
2.060000000000003e-05  3.544900165073721
2.080000000000003e-05  3.483871012495654
2.100000000000003e-05  3.396179107198205
2.120000000000003e-05  3.283251188999669
2.140000000000004e-05  3.146887656366477
2.160000000000004e-05  2.989246082563121
2.180000000000004e-05  2.812811922906417
2.200000000000004e-05  2.620361865775178
2.220000000000004e-05  2.41492203440511
2.240000000000004e-05  2.199722288536763
2.260000000000004e-05  1.978147502143482
2.280000000000005e-05  1.753686484643
2.300000000000005e-05  1.529879072079635
2.320000000000005e-05  1.310261840448421
2.340000000000005e-05  1.098312906045632
2.360000000000005e-05  0.8973963957234535
2.380000000000005e-05  0.7107073811998426
2.400000000000005e-05  0.5412183352795658
2.420000000000006e-05  0.3916284147150849
2.440000000000006e-05  0.2643170267166779
2.460000000000006e-05  0.1613031330011715
2.480000000000006e-05  0.08421155497743217
2.500000000000006e-05  0.03424718775547935
2.520000000000006e-05  0.01217756963477474
2.540000000000007e-05  0.01832377763560953
2.560000000000007e-05  0.0525592205466074
2.580000000000007e-05  0.1143156450967072
2.600000000000007e-05  0.2025955838732343
2.620000000000007e-05  0.3159905352809406
2.640000000000007e-05  0.4527043225183328
2.660000000000007e-05  0.6105812619555632
2.680000000000008e-05  0.7871389190792195
2.700000000000008e-05  0.9796053009980308
2.720000000000008e-05  1.1849603145602
2.740000000000008e-05  1.399981217585206
2.760000000000008e-05  1.621291634765421
2.780000000000008e-05  1.845413533727178
2.800000000000008e-05  2.068821391051876
2.820000000000009e-05  2.287997645705609
2.840000000000009e-05  2.499488453906233
2.860000000000009e-05  2.699958725003916
2.880000000000009e-05  2.886245428912025
2.900000000000009e-05  3.055408212614442
2.920000000000009e-05  3.204776436867573
2.940000000000009e-05  3.331991832620079
2.96000000000001e-05  3.435045400666566
2.98000000000001e-05  3.512315696486338
3.00000000000001e-05  3.556099661446749
3.02000000000001e-05  3.582887969494282
3.04000000000001e-05  3.578197392533341
3.06000000000001e-05  3.544900165070366
3.08000000000001e-05  3.483871012507454
3.10000000000001e-05  3.396179107217201
3.120000000000009e-05  3.28325118898054
3.140000000000009e-05  3.14688765636355
3.160000000000009e-05  2.989246082567774
3.180000000000009e-05  2.812811922914865
3.200000000000009e-05  2.620361865787407
3.220000000000008e-05  2.414922034392919
3.240000000000008e-05  2.199722288521199
3.260000000000008e-05  1.97814750215336
3.280000000000008e-05  1.753686484650042
3.300000000000008e-05  1.529879072080498
3.320000000000008e-05  1.310261840450839
3.340000000000007e-05  1.098312906034824
3.360000000000007e-05  0.8973963957198766
3.380000000000007e-05  0.7107073811934814
3.400000000000007e-05  0.5412183352851008
3.420000000000007e-05  0.3916284147180688
3.440000000000006e-05  0.2643170267117079
3.460000000000006e-05  0.1613031329954925
3.480000000000006e-05  0.0842115549762361
3.500000000000006e-05  0.03424718775748327
3.520000000000006e-05  0.01217756963522686
3.540000000000005e-05  0.01832377763461691
3.560000000000005e-05  0.05255922054740285
3.580000000000005e-05  0.1143156450996224
3.600000000000005e-05  0.2025955838684181
3.620000000000005e-05  0.3159905352839276
3.640000000000004e-05  0.4527043225146803
3.660000000000004e-05  0.6105812619562001
3.680000000000004e-05  0.7871389190800275
3.700000000000004e-05  0.9796053009931294
3.720000000000004e-05  1.184960314565542
3.740000000000003e-05  1.399981217596386
3.760000000000003e-05  1.621291634753353
3.780000000000003e-05  1.845413533719683
3.800000000000003e-05  2.068821391062531
3.820000000000003e-05  2.287997645704539
3.840000000000003e-05  2.49948845388933
3.860000000000002e-05  2.699958725001362
3.880000000000002e-05  2.88624542888002
3.900000000000002e-05  3.055408212754837
3.920000000000002e-05  3.204776110205153
3.940000000000002e-05  3.331991835608167
3.960000000000001e-05  3.431241218053386
3.980000000000001e-05  3.498209417918942
4.000000000000001e-05  3.53551516030527


==> results/result10.dat <==
a b
1 1.0
2 0.221908815312
3 0.0355191648188
4 0.00607189387848
5 0.00100732438785
6 0.000164892180961
7 2.67928487167e-05
8 4.33353655958e-06
9 9.77361673051e-07
10 4.17367054714e-07


==> results/result11.dat <==
a b
1 1.0e-1
2 1.6e-2
3 2.1e-3
4 3.1e-4
5 3.10e-5
6 1.7e-5
7 1.6e-5
8 1.6e-5
9 1.6e-5
10 1.6e-5


==> results/result12.dat <==
a b
1 1.0e-1
2 1.60e-2
3 2.05e-3
4 3.07e-4
5 3.1e-5
6 4.0e-6
7 2.7e-6
8 3.95e-6
9 4.0e-6
10 4.0e-6


==> results/result13.dat <==
a b
1 1.0e-1
2 1.60e-2
3 2.05e-3
4 3.07e-4
5 3.05e-5
6 7.0e-6
7 4.50e-7
8 9.05e-7
9 1.15e-6
10 1.25e-6


==> results/result14.dat <==
a b c
1 1 0.168427710041963
4 0.25 0.136867375879533
9 0.11 0.090408097381801
16 0.0625 0.068106293035588
25 0.04 0.050749901773135


==> results/result15.dat <==
a b c
1 1 0.009952366254062
4 0.25 0.002683509350775
9 0.11 0.001894588131226
16 0.0625 0.001059949435679
25 0.04 0.000765259707520


==> results/result16.dat <==
a b c
25 8e-7 0.124170909517852
50 4e-7 0.031041554180712
100 2e-7 0.018210745422277
200 1e-7 0.012652070266094
400 5e-8 0.010092151529852
800 2.5e-8 0.008867666858429
1600 1.25e-8 0.008269368479077


==> results/result17.dat <==
a b c
25 8e-7 0.107636771858279
50 4e-7 0.053495916985144
100 2e-7 0.029537436771177
200 1e-7 0.014468913408642
400 5e-8 0.006164130510418
800 2.5e-8 0.001819605732331
1600 1.25e-8 0.000023190300688


==> results/result2.dat <==
a b
0 0
2e-07  2.2075712807236
4e-07  3.432678652931921
6.000000000000001e-07  4.167277317130299
8.000000000000001e-07  4.605305642444085
1e-06  4.833046299658436
1.2e-06  4.903492677169739
1.4e-06  4.854277407742354
1.6e-06  4.713580717954136
1.8e-06  4.502988935148854
2e-06  4.239358777615225
2.200000000000001e-06  3.936179754807354
2.400000000000001e-06  3.604580571873768
2.600000000000001e-06  3.254056685871527
2.800000000000001e-06  2.892980678027319
3.000000000000001e-06  2.528946784859182
3.200000000000002e-06  2.168989638333416
3.400000000000002e-06  1.81970682937501
3.600000000000002e-06  1.48730715921798
3.800000000000002e-06  1.177601892485009
4.000000000000002e-06  0.895954450923942
4.200000000000002e-06  0.647203741604751
4.400000000000002e-06  0.4355765057656021
4.600000000000002e-06  0.2646036069439033
4.800000000000001e-06  0.1370532170119323
5.000000000000001e-06  0.05489004725358076
5.200000000000001e-06  0.01926440443504467
5.400000000000001e-06  0.03052894508665798
5.600000000000001e-06  0.0882760538641003
5.8e-06  0.191386201657159
6e-06  0.3380781102697316
6.2e-06  0.5259546012386558
6.4e-06  0.7520422673721869
6.599999999999999e-06  1.012826986676006
6.799999999999999e-06  1.304289684457968
6.999999999999999e-06  1.621947316494988
7.199999999999999e-06  1.960903121025747
7.399999999999999e-06  2.315908418461139
7.599999999999998e-06  2.68143626979859
7.799999999999998e-06  3.051765611078578
7.999999999999998e-06  3.421073314179139
8.199999999999998e-06  3.783531040320026
8.399999999999998e-06  4.133403675283551
8.599999999999997e-06  4.4651464132781
8.799999999999997e-06  4.773498022853093
8.999999999999997e-06  5.053568342789146
9.199999999999997e-06  5.300918517897956
9.399999999999996e-06  5.511632851007382
9.599999999999996e-06  5.682381404931784
9.799999999999996e-06  5.810472657686928
9.999999999999996e-06  5.883182566033909
1.02e-05  5.927813094273539
1.04e-05  5.920380019112763
1.06e-05  5.865686600440961
1.079999999999999e-05  5.765196701964699
1.099999999999999e-05  5.620701002315427
1.119999999999999e-05  5.434577934139615
1.139999999999999e-05  5.209814832982628
1.159999999999999e-05  4.949974210292853
1.179999999999999e-05  4.659138588412304
1.199999999999999e-05  4.341844553836955
1.219999999999999e-05  4.003011969365519
1.239999999999999e-05  3.64787278091063
1.259999999999999e-05  3.281902368390431
1.279999999999999e-05  2.910754183746884
1.299999999999999e-05  2.540195778827417
1.319999999999999e-05  2.176042096104917
1.339999999999999e-05  1.824080961693626
1.359999999999999e-05  1.489986568256862
1.379999999999999e-05  1.179219257920629
1.399999999999999e-05  0.8969135130162093
1.419999999999999e-05  0.6477598787823889
1.439999999999999e-05  0.4358896605282145
1.459999999999999e-05  0.2647728337424974
1.479999999999999e-05  0.1371390780043333
1.499999999999999e-05  0.05492901843883166
1.519999999999999e-05  0.01927806274146477
1.539999999999999e-05  0.03052977117075578
1.559999999999999e-05  0.0882710584509532
1.579999999999999e-05  0.191379165048909
1.6e-05  0.3380709471030277
1.62e-05  0.5259481796244623
1.64e-05  0.7520368917644222
1.66e-05  1.012822676304407
1.68e-05  1.304286329302567
1.7e-05  1.621944761177327
1.72e-05  1.960901207254192
1.740000000000001e-05  2.315907004266538
1.760000000000001e-05  2.68143523624683
1.780000000000001e-05  3.051764862737036
1.800000000000001e-05  3.421072776699219
1.820000000000001e-05  3.783530657023101
1.840000000000001e-05  4.13340340367751
1.860000000000002e-05  4.465146221930052
1.880000000000002e-05  4.773497888766072
1.900000000000002e-05  5.053568249295107
1.920000000000002e-05  5.300918453012963
1.940000000000002e-05  5.51163280618074
1.960000000000002e-05  5.682381374091587
1.980000000000002e-05  5.810472636559511
2.000000000000003e-05  5.883182551626607
2.020000000000003e-05  5.927813084481449
2.040000000000003e-05  5.920380012482118
2.060000000000003e-05  5.865686595967403
2.080000000000003e-05  5.765196698959486
2.100000000000003e-05  5.62070100031088
2.120000000000003e-05  5.434577932814115
2.140000000000004e-05  5.209814832091677
2.160000000000004e-05  4.949974209696959
2.180000000000004e-05  4.659138588026232
2.200000000000004e-05  4.341844553584122
2.220000000000004e-05  4.003011969201022
2.240000000000004e-05  3.647872780802684
2.260000000000004e-05  3.281902368327524
2.280000000000005e-05  2.910754183706677
2.300000000000005e-05  2.540195778794105
2.320000000000005e-05  2.176042096086094
2.340000000000005e-05  1.824080961686934
2.360000000000005e-05  1.48998656825253
2.380000000000005e-05  1.179219257912574
2.400000000000005e-05  0.8969135130135785
2.420000000000006e-05  0.6477598787807453
2.440000000000006e-05  0.4358896605272707
2.460000000000006e-05  0.2647728337419669
2.480000000000006e-05  0.1371390780043198
2.500000000000006e-05  0.05492901843815452
2.520000000000006e-05  0.01927806274126912
2.540000000000007e-05  0.03052977116994657
2.560000000000007e-05  0.0882710584514443
2.580000000000007e-05  0.191379165048339
2.600000000000007e-05  0.3380709471048786
2.620000000000007e-05  0.5259481796245714
2.640000000000007e-05  0.7520368917646518
2.660000000000007e-05  1.012822676304608
2.680000000000008e-05  1.304286329300541
2.700000000000008e-05  1.621944761186667
2.720000000000008e-05  1.96090120725865
2.740000000000008e-05  2.315907004255938
2.760000000000008e-05  2.6814352362467
2.780000000000008e-05  3.051764862736469
2.800000000000008e-05  3.421072776698913
2.820000000000009e-05  3.783530657021147
2.840000000000009e-05  4.133403403684319
2.860000000000009e-05  4.465146221932292
2.880000000000009e-05  4.773497888760168
2.900000000000009e-05  5.053568249294721
2.920000000000009e-05  5.30091845301149
2.940000000000009e-05  5.511632806182426
2.96000000000001e-05  5.682381374095108
2.98000000000001e-05  5.810472636559366
3.00000000000001e-05  5.883182551625813
3.02000000000001e-05  5.927813084481436
3.04000000000001e-05  5.920380012481096
3.06000000000001e-05  5.865686595964886
3.08000000000001e-05  5.765196698958694
3.10000000000001e-05  5.620701000310482
3.120000000000009e-05  5.434577932814099
3.140000000000009e-05  5.209814832089853
3.160000000000009e-05  4.949974209702646
3.180000000000009e-05  4.659138588030631
3.200000000000009e-05  4.341844553576918
3.220000000000008e-05  4.00301196920089
3.240000000000008e-05  3.647872780801885
3.260000000000008e-05  3.281902368327295
3.280000000000008e-05  2.910754183706437
3.300000000000008e-05  2.540195778793894
3.320000000000008e-05  2.176042096086004
3.340000000000007e-05  1.82408096168687
3.360000000000007e-05  1.489986568252465
3.380000000000007e-05  1.179219257912502
3.400000000000007e-05  0.8969135130135601
3.420000000000007e-05  0.6477598787807175
3.440000000000006e-05  0.4358896605272533
3.460000000000006e-05  0.2647728337419694
3.480000000000006e-05  0.1371390780040545
3.500000000000006e-05  0.05492901843858021
3.520000000000006e-05  0.01927806274133038
3.540000000000005e-05  0.03052977117055776
3.560000000000005e-05  0.08827105845223843
3.580000000000005e-05  0.1913791650489324
3.600000000000005e-05  0.3380709471031877
3.620000000000005e-05  0.5259481796246229
3.640000000000004e-05  0.7520368917645464
3.660000000000004e-05  1.012822676304497
3.680000000000004e-05  1.304286329302706
3.700000000000004e-05  1.621944761177438
3.720000000000004e-05  1.960901207254198
3.740000000000003e-05  2.315907004266692
3.760000000000003e-05  2.681435236246982
3.780000000000003e-05  3.05176486273699
3.800000000000003e-05  3.421072776699186
3.820000000000003e-05  3.783530657023193
3.840000000000003e-05  4.133403403677551
3.860000000000002e-05  4.465146221929979
3.880000000000002e-05  4.77349788876614
3.900000000000002e-05  5.053568249295218
3.920000000000002e-05  5.300918453013183
3.940000000000002e-05  5.511632806179544
3.960000000000001e-05  5.676082436594671
3.980000000000001e-05  5.787137671459297
4.000000000000001e-05  5.84914197719519


==> results/result3.dat <==
a b
0 0
2e-07  1.43787235832363
4e-07  2.236565378121269
6.000000000000001e-07  2.715142490968009
8.000000000000001e-07  3.000411707250186
1e-06  3.148547079533126
1.2e-06  3.194071881380515
1.4e-06  3.161510548330241
1.6e-06  3.069237610506242
1.8e-06  2.931343384325143
2e-06  2.758852004167785
2.200000000000001e-06  2.560610456221668
2.400000000000001e-06  2.343941959005298
2.600000000000001e-06  2.115112941273958
2.800000000000001e-06  1.879653999100439
3.000000000000001e-06  1.64257000346763
3.200000000000002e-06  1.408468473283513
3.400000000000002e-06  1.181629111670501
3.600000000000002e-06  0.9660319472942316
3.800000000000002e-06  0.7653572222506551
4.000000000000002e-06  0.5829670088450478
4.200000000000002e-06  0.4218762848063927
4.400000000000002e-06  0.2847195497734126
4.600000000000002e-06  0.1737177549043349
4.800000000000001e-06  0.09064914604618823
5.000000000000001e-06  0.03682650075210947
5.200000000000001e-06  0.01308217304107051
5.400000000000001e-06  0.01976141505867893
5.600000000000001e-06  0.05672371077809084
5.8e-06  0.1233513995002625
6e-06  0.2185646991996117
6.2e-06  0.3408423157565904
6.4e-06  0.4882470512504578
6.599999999999999e-06  0.6584560948035574
6.799999999999999e-06  0.8487958966647939
6.999999999999999e-06  1.056281629885367
7.199999999999999e-06  1.277661215477989
7.399999999999999e-06  1.509463743290607
7.599999999999998e-06  1.748051904490995
7.799999999999998e-06  1.989677812013785
7.999999999999998e-06  2.230541364461273
8.199999999999998e-06  2.466850141241748
8.399999999999998e-06  2.694879713062767
8.599999999999997e-06  2.911033216683714
8.799999999999997e-06  3.111899064149587
8.999999999999997e-06  3.294305720171193
9.199999999999997e-06  3.455372574324373
9.399999999999996e-06  3.59255604069965
9.599999999999996e-06  3.703689309222195
9.799999999999996e-06  3.787024618332996
9.999999999999996e-06  3.83425480278539
1.02e-05  3.863160980853109
1.04e-05  3.858129930071671
1.06e-05  3.822256908238028
1.079999999999999e-05  3.756486174658859
1.099999999999999e-05  3.661971016535332
1.119999999999999e-05  3.540249904786399
1.139999999999999e-05  3.393263654442267
1.159999999999999e-05  3.22333746082476
1.179999999999999e-05  3.033149169283052
1.199999999999999e-05  2.825689713092371
1.219999999999999e-05  2.60421815619805
1.239999999999999e-05  2.372212731702005
1.259999999999999e-05  2.133318830619876
1.279999999999999e-05  1.891294617792028
1.299999999999999e-05  1.649954740535475
1.319999999999999e-05  1.413112464594546
1.339999999999999e-05  1.184520566978509
1.359999999999999e-05  0.9678114666368089
1.379999999999999e-05  0.766437374696704
1.399999999999999e-05  0.5836116351626632
1.419999999999999e-05  0.422252806034576
1.439999999999999e-05  0.2849332822421258
1.459999999999999e-05  0.1738342938289401
1.479999999999999e-05  0.09070887870680457
1.499999999999999e-05  0.03685395580652736
1.519999999999999e-05  0.0130920008192589
1.539999999999999e-05  0.0197621830271496
1.559999999999999e-05  0.05672029139407179
1.579999999999999e-05  0.1233464576275413
1.6e-05  0.2185596080720962
1.62e-05  0.3408377134333261
1.64e-05  0.4882431731416019
1.66e-05  0.6584529682991797
1.68e-05  0.8487934520206779
1.7e-05  1.056279761012618
1.72e-05  1.27765981147248
1.740000000000001e-05  1.509462703153549
1.760000000000001e-05  1.748051142744967
1.780000000000001e-05  1.989677259554876
1.800000000000001e-05  2.230540967176306
1.820000000000001e-05  2.466849857635067
1.840000000000001e-05  2.694879511900353
1.860000000000002e-05  2.911033074909724
1.880000000000002e-05  3.111898964778534
1.900000000000002e-05  3.294305650843187
1.920000000000002e-05  3.455372526190964
1.940000000000002e-05  3.592556007442615
1.960000000000002e-05  3.703689286344315
1.980000000000002e-05  3.787024602657594
2.000000000000003e-05  3.834254792092444
2.020000000000003e-05  3.863160973582314
2.040000000000003e-05  3.85812992515479
2.060000000000003e-05  3.822256904922254
2.080000000000003e-05  3.756486172425298
2.100000000000003e-05  3.661971015051526
2.120000000000003e-05  3.540249903791068
2.140000000000004e-05  3.393263653775376
2.160000000000004e-05  3.223337460398857
2.180000000000004e-05  3.033149169013604
2.200000000000004e-05  2.82568971291566
2.220000000000004e-05  2.604218156052352
2.240000000000004e-05  2.372212731606618
2.260000000000004e-05  2.133318830564459
2.280000000000005e-05  1.891294617772026
2.300000000000005e-05  1.649954740516041
2.320000000000005e-05  1.413112464590454
2.340000000000005e-05  1.18452056697312
2.360000000000005e-05  0.9678114666246264
2.380000000000005e-05  0.7664373746972569
2.400000000000005e-05  0.5836116351635017
2.420000000000006e-05  0.4222528060266107
2.440000000000006e-05  0.2849332822424648
2.460000000000006e-05  0.1738342938318893
2.480000000000006e-05  0.09070887870798471
2.500000000000006e-05  0.03685395580707947
2.520000000000006e-05  0.01309200081946181
2.540000000000007e-05  0.01976218302902696
2.560000000000007e-05  0.05672029139522732
2.580000000000007e-05  0.1233464576238844
2.600000000000007e-05  0.218559608075786
2.620000000000007e-05  0.3408377134365529
2.640000000000007e-05  0.4882431731372725
2.660000000000007e-05  0.6584529682985717
2.680000000000008e-05  0.8487934520124358
2.700000000000008e-05  1.056279761015035
2.720000000000008e-05  1.27765981148644
2.740000000000008e-05  1.509462703149205
2.760000000000008e-05  1.748051142746095
2.780000000000008e-05  1.989677259559159
2.800000000000008e-05  2.230540967161803
2.820000000000009e-05  2.466849857627954
2.840000000000009e-05  2.694879511926933
2.860000000000009e-05  2.911033074898405
2.880000000000009e-05  3.11189896477619
2.900000000000009e-05  3.294305650847383
2.920000000000009e-05  3.455372526196606
2.940000000000009e-05  3.592556007445715
2.96000000000001e-05  3.703689286337477
2.98000000000001e-05  3.787024602657135
3.00000000000001e-05  3.8342547920934
3.02000000000001e-05  3.86316097358374
3.04000000000001e-05  3.858129925150566
3.06000000000001e-05  3.822256904925862
3.08000000000001e-05  3.756486172430768
3.10000000000001e-05  3.661971015047791
3.120000000000009e-05  3.540249903799427
3.140000000000009e-05  3.393263653780154
3.160000000000009e-05  3.223337460393267
3.180000000000009e-05  3.033149168988198
3.200000000000009e-05  2.825689712926022
3.220000000000008e-05  2.604218156076736
3.240000000000008e-05  2.372212731598579
3.260000000000008e-05  2.133318830558571
3.280000000000008e-05  1.891294617763844
3.300000000000008e-05  1.649954740520586
3.320000000000008e-05  1.413112464583864
3.340000000000007e-05  1.184520566968089
3.360000000000007e-05  0.9678114666276662
3.380000000000007e-05  0.7664373746918521
3.400000000000007e-05  0.5836116351663104
3.420000000000007e-05  0.4222528060324824
3.440000000000006e-05  0.2849332822404075
3.460000000000006e-05  0.173834293829916
3.480000000000006e-05  0.09070887870737059
3.500000000000006e-05  0.0368539558071045
3.520000000000006e-05  0.01309200081954435
3.540000000000005e-05  0.01976218302761877
3.560000000000005e-05  0.05672029139175041
3.580000000000005e-05  0.1233464576244232
3.600000000000005e-05  0.2185596080764334
3.620000000000005e-05  0.3408377134401215
3.640000000000004e-05  0.4882431731351069
3.660000000000004e-05  0.6584529682964163
3.680000000000004e-05  0.8487934520177997
3.700000000000004e-05  1.056279761008851
3.720000000000004e-05  1.277659811479477
3.740000000000003e-05  1.509462703157224
3.760000000000003e-05  1.748051142745422
3.780000000000003e-05  1.989677259563603
3.800000000000003e-05  2.230540967168435
3.820000000000003e-05  2.466849857622861
3.840000000000003e-05  2.694879511923728
3.860000000000002e-05  2.91103307491282
3.880000000000002e-05  3.111898964774937
3.900000000000002e-05  3.294305650836135
3.920000000000002e-05  3.455372132177563
3.940000000000002e-05  3.592556012767843
3.960000000000001e-05  3.699587896483949
3.980000000000001e-05  3.771814332009265
4.000000000000001e-05  3.812058337954245


==> results/result4.dat <==
a b
0  0
2e-07  0.0003308462787166663
4e-07  0.001319023820952639
6.000000000000001e-07  0.002949239916858921
8.000000000000001e-07  0.005195876723351953
1e-06  0.008023549884075934
1.2e-06  0.01138769105221596
1.4e-06  0.01523525970170539
1.6e-06  0.01950558431389738
1.8e-06  0.02413132209334028
2e-06  0.02903952284442195
2.200000000000001e-06  0.03415278059227471
2.400000000000001e-06  0.03939045501375137
2.600000000000001e-06  0.04466994357435684
2.800000000000001e-06  0.04990798441923685
3.000000000000001e-06  0.05502196954527673
3.200000000000002e-06  0.05993124759350309
3.400000000000002e-06  0.06455839574703766
3.600000000000002e-06  0.0688304406956767
3.800000000000002e-06  0.07268000942458401
4.000000000000002e-06  0.07604639168651126
4.200000000000002e-06  0.07887649740678253
4.400000000000002e-06  0.0811256939246152
4.600000000000002e-06  0.08275850986730811
4.800000000000001e-06  0.08374919455513222
5.000000000000001e-06  0.08408212411187341
5.200000000000001e-06  0.08375204787272726
5.400000000000001e-06  0.08276417120013375
5.600000000000001e-06  0.08113407339877833
5.8e-06  0.0788874620227526
6e-06  0.07605976744954311
6.2e-06  0.07269558411552783
6.4e-06  0.06884796722667161
6.599999999999999e-06  0.06457759603732814
6.799999999999999e-06  0.05995181689435694
6.999999999999999e-06  0.05504358113907357
7.199999999999999e-06  0.04993029461752814
7.399999999999999e-06  0.04469259694270104
7.599999999999998e-06  0.03941308976000923
7.799999999999998e-06  0.03417503407142088
7.999999999999998e-06  0.0290610371615698
8.199999999999998e-06  0.0241517498332464
8.399999999999998e-06  0.01952459449729607
8.599999999999997e-06  0.01525254417554518
8.799999999999997e-06  0.01140297167253478
8.999999999999997e-06  0.008036587065419732
9.199999999999997e-06  0.005206480268558392
9.399999999999996e-06  0.002957283772291765
9.599999999999996e-06  0.001324468760161978
9.799999999999996e-06  0.0003337857053640626
9.999999999999996e-06  8.582686718377974e-07
1.02e-05  0.0003309369024311956
1.04e-05  0.001318816046566104
1.06e-05  0.002948916222632056
1.079999999999999e-05  0.005195529731453476
1.099999999999999e-05  0.008023226079804088
1.119999999999999e-05  0.01138741074257293
1.139999999999999e-05  0.01523502844865024
1.159999999999999e-05  0.01950539989940865
1.179999999999999e-05  0.02413117872413922
1.199999999999999e-05  0.02903941358026099
1.219999999999999e-05  0.03415269864754059
1.239999999999999e-05  0.03939039437113225
1.259999999999999e-05  0.04466989920018611
1.279999999999999e-05  0.04990795226442777
1.299999999999999e-05  0.0550219464437511
1.319999999999999e-05  0.05993123112252254
1.339999999999999e-05  0.06455838408416011
1.359999999999999e-05  0.06883043248910665
1.379999999999999e-05  0.07268000368339271
1.399999999999999e-05  0.07604638769161702
1.419999999999999e-05  0.07887649464096207
1.439999999999999e-05  0.08112569201880328
1.459999999999999e-05  0.08275850855997642
1.479999999999999e-05  0.08374919366218632
1.499999999999999e-05  0.08408212350447379
1.519999999999999e-05  0.08375204746120878
1.539999999999999e-05  0.08276417092242593
1.559999999999999e-05  0.08113407321209158
1.579999999999999e-05  0.07888746189773303
1.6e-05  0.07605976736613566
1.62e-05  0.07269558406011105
1.64e-05  0.06884796718999267
1.66e-05  0.0645775960131572
1.68e-05  0.05995181687849533
1.7e-05  0.05504358112871705
1.72e-05  0.04993029461079385
1.740000000000001e-05  0.04469259693834783
1.760000000000001e-05  0.03941308975720775
1.780000000000001e-05  0.03417503406963271
1.800000000000001e-05  0.02906103716043818
1.820000000000001e-05  0.02415174983253392
1.840000000000001e-05  0.01952459449685266
1.860000000000002e-05  0.01525254417527162
1.880000000000002e-05  0.01140297167236849
1.900000000000002e-05  0.008036587065320238
1.920000000000002e-05  0.00520648026850057
1.940000000000002e-05  0.002957283772258726
1.960000000000002e-05  0.001324468760143858
1.980000000000002e-05  0.0003337857053548184
2.000000000000003e-05  8.582686676557449e-07
2.020000000000003e-05  0.0003309369024298442
2.040000000000003e-05  0.00131881604656628
2.060000000000003e-05  0.002948916222632967
2.080000000000003e-05  0.00519552973145478
2.100000000000003e-05  0.008023226079805419
2.120000000000003e-05  0.01138741074257451
2.140000000000004e-05  0.01523502844865224
2.160000000000004e-05  0.01950539989941179
2.180000000000004e-05  0.02413117872414157
2.200000000000004e-05  0.0290394135802624
2.220000000000004e-05  0.03415269864754254
2.240000000000004e-05  0.03939039437113208
2.260000000000004e-05  0.04466989920018575
2.280000000000005e-05  0.04990795226442581
2.300000000000005e-05  0.05502194644375005
2.320000000000005e-05  0.05993123112252735
2.340000000000005e-05  0.06455838408415997
2.360000000000005e-05  0.06883043248910475
2.380000000000005e-05  0.07268000368339191
2.400000000000005e-05  0.0760463876916169
2.420000000000006e-05  0.07887649464097143
2.440000000000006e-05  0.08112569201880122
2.460000000000006e-05  0.08275850855997964
2.480000000000006e-05  0.08374919366218744
2.500000000000006e-05  0.08408212350447468
2.520000000000006e-05  0.08375204746120692
2.540000000000007e-05  0.08276417092242035
2.560000000000007e-05  0.08113407321208978
2.580000000000007e-05  0.07888746189772991
2.600000000000007e-05  0.07605976736613893
2.620000000000007e-05  0.07269558406011047
2.640000000000007e-05  0.0688479671899917
2.660000000000007e-05  0.06457759601315605
2.680000000000008e-05  0.05995181687849223
2.700000000000008e-05  0.05504358112871225
2.720000000000008e-05  0.04993029461079305
2.740000000000008e-05  0.04469259693834703
2.760000000000008e-05  0.03941308975720627
2.780000000000008e-05  0.03417503406962946
2.800000000000008e-05  0.02906103716043488
2.820000000000009e-05  0.02415174983253348
2.840000000000009e-05  0.01952459449685062
2.860000000000009e-05  0.01525254417527055
2.880000000000009e-05  0.01140297167236685
2.900000000000009e-05  0.008036587065318672
2.920000000000009e-05  0.005206480268499363
2.940000000000009e-05  0.002957283772257952
2.96000000000001e-05  0.001324468760143416
2.98000000000001e-05  0.0003337857053545745
3.00000000000001e-05  8.582686676552059e-07
3.02000000000001e-05  0.0003309369024301012
3.04000000000001e-05  0.00131881604656681
3.06000000000001e-05  0.00294891622263372
3.08000000000001e-05  0.005195529731455593
3.10000000000001e-05  0.008023226079806513
3.120000000000009e-05  0.01138741074257484
3.140000000000009e-05  0.01523502844865326
3.160000000000009e-05  0.01950539989941144
3.180000000000009e-05  0.02413117872414342
3.200000000000009e-05  0.02903941358026341
3.220000000000008e-05  0.03415269864754308
3.240000000000008e-05  0.03939039437113675
3.260000000000008e-05  0.04466989920018623
3.280000000000008e-05  0.04990795226443063
3.300000000000008e-05  0.0550219464437532
3.320000000000008e-05  0.05993123112252864
3.340000000000007e-05  0.06455838408415795
3.360000000000007e-05  0.06883043248910728
3.380000000000007e-05  0.07268000368339533
3.400000000000007e-05  0.07604638769161529
3.420000000000007e-05  0.07887649464097073
3.440000000000006e-05  0.08112569201880208
3.460000000000006e-05  0.08275850855997161
3.480000000000006e-05  0.08374919366218535
3.500000000000006e-05  0.08408212350446888
3.520000000000006e-05  0.08375204746120998
3.540000000000005e-05  0.08276417092242203
3.560000000000005e-05  0.08113407321209412
3.580000000000005e-05  0.07888746189772937
3.600000000000005e-05  0.07605976736613852
3.620000000000005e-05  0.07269558406010293
3.640000000000004e-05  0.06884796718998999
3.660000000000004e-05  0.06457759601315775
3.680000000000004e-05  0.0599518168784911
3.700000000000004e-05  0.05504358112871519
3.720000000000004e-05  0.04993029461079096
3.740000000000003e-05  0.04469259693834789
3.760000000000003e-05  0.03941308975720731
3.780000000000003e-05  0.03417503406963071
3.800000000000003e-05  0.02906103716043853
3.820000000000003e-05  0.02415174983253358
3.840000000000003e-05  0.01952459449685225
3.860000000000002e-05  0.01525254417527168
3.880000000000002e-05  0.01140297167236857
3.900000000000002e-05  0.008036587065320094
3.920000000000002e-05  0.005206480268500492
3.940000000000002e-05  0.00295728377225883
3.960000000000001e-05  0.001324468760143947
3.980000000000001e-05  0.0003337857053548622
4.000000000000001e-05  8.582686676558388e-07


==> results/result5.dat <==
a b
0 0
2e-07  0.0003315837784398274
4e-07  0.001321081344729853
6.000000000000001e-07  0.002952874377993189
8.000000000000001e-07  0.005201237770868802
1e-06  0.008030725981911879
1.2e-06  0.01139672740635398
1.4e-06  0.01524616679516593
1.6e-06  0.01951834235256636
1.8e-06  0.02414588350593633
2e-06  0.02905581390133656
2.200000000000001e-06  0.03417070273108863
2.400000000000001e-06  0.03940988620506988
2.600000000000001e-06  0.04469073991042149
2.800000000000001e-06  0.04992998201420065
3.000000000000001e-06  0.0550449867767411
3.200000000000002e-06  0.05995508767760874
3.400000000000002e-06  0.06458284961517149
3.600000000000002e-06  0.06885529012573278
3.800000000000002e-06  0.07270503036898504
4.000000000000002e-06  0.07607135773321208
4.200000000000002e-06  0.07890118330550688
4.400000000000002e-06  0.08114987911015614
4.600000000000002e-06  0.08278198191328656
4.800000000000001e-06  0.0837717524955451
5.000000000000001e-06  0.08410358157392236
5.200000000000001e-06  0.08377223597071233
5.400000000000001e-06  0.08278294114734672
5.600000000000001e-06  0.08115129880131093
5.8e-06  0.07890304082434545
6e-06  0.07607362350200012
6.2e-06  0.07270766835331709
6.4e-06  0.06885825842846599
6.599999999999999e-06  0.06458610116172876
6.799999999999999e-06  0.05995857098193958
6.999999999999999e-06  0.05504864677893456
7.199999999999999e-06  0.04993376098280156
7.399999999999999e-06  0.04469457840705172
7.599999999999998e-06  0.03941372411406623
7.799999999999998e-06  0.03417448036584306
7.999999999999998e-06  0.02905947320981593
8.199999999999998e-06  0.0241493694136972
8.399999999999998e-06  0.01952160429937941
8.599999999999997e-06  0.01524916053907644
8.799999999999997e-06  0.01139941717274358
8.999999999999997e-06  0.008033086998526539
9.199999999999997e-06  0.005203259094220066
9.399999999999996e-06  0.002954561569611827
9.599999999999996e-06  0.001322457753467761
9.799999999999996e-06  0.0003326869162428864
9.999999999999996e-06  8.572950781386053e-07
1.02e-05  0.0003322046152414774
1.04e-05  0.001321501519996071
1.06e-05  0.002953146349757459
1.079999999999999e-05  0.005201407110201248
1.099999999999999e-05  0.008030827368271784
1.119999999999999e-05  0.01139678543857688
1.139999999999999e-05  0.01524619810110712
1.159999999999999e-05  0.01951835776008
1.179999999999999e-05  0.02414588984360121
1.199999999999999e-05  0.02905581534593628
1.219999999999999e-05  0.03417070175535167
1.239999999999999e-05  0.03940988421664315
1.259999999999999e-05  0.0446907376693089
1.279999999999999e-05  0.04992997989821456
1.299999999999999e-05  0.05504498494640175
1.319999999999999e-05  0.05995508617589854
1.339999999999999e-05  0.06458284842636765
1.359999999999999e-05  0.06885528920875046
1.379999999999999e-05  0.07270502967564697
1.399999999999999e-05  0.07607135721723148
1.419999999999999e-05  0.0789011829264703
1.439999999999999e-05  0.08114987883475337
1.459999999999999e-05  0.08278198171500019
1.479999999999999e-05  0.08377175235395931
1.499999999999999e-05  0.08410358147354348
1.519999999999999e-05  0.08377223589997532
1.539999999999999e-05  0.08278294109781266
1.559999999999999e-05  0.08115129876679092
1.579999999999999e-05  0.0789030408004055
1.6e-05  0.07607362348547972
1.62e-05  0.07270766834195365
1.64e-05  0.0688582584206798
1.66e-05  0.06458610115641979
1.68e-05  0.0599585709783346
1.7e-05  0.05504864677649321
1.72e-05  0.04993376098115431
1.740000000000001e-05  0.0446945784059438
1.760000000000001e-05  0.03941372411332818
1.780000000000001e-05  0.03417448036534072
1.800000000000001e-05  0.02905947320948584
1.820000000000001e-05  0.02414936941347655
1.840000000000001e-05  0.01952160429923339
1.860000000000002e-05  0.01524916053898611
1.880000000000002e-05  0.01139941717268288
1.900000000000002e-05  0.008033086998489071
1.920000000000002e-05  0.005203259094196736
1.940000000000002e-05  0.002954561569595007
1.960000000000002e-05  0.001322457753457119
1.980000000000002e-05  0.0003326869162361246
2.000000000000003e-05  8.57295073977411e-07
2.020000000000003e-05  0.000332204615239093
2.040000000000003e-05  0.001321501519994686
2.060000000000003e-05  0.00295314634975719
2.080000000000003e-05  0.005201407110202292
2.100000000000003e-05  0.008030827368268731
2.120000000000003e-05  0.01139678543857711
2.140000000000004e-05  0.01524619810111203
2.160000000000004e-05  0.01951835776007396
2.180000000000004e-05  0.02414588984360436
2.200000000000004e-05  0.02905581534593852
2.220000000000004e-05  0.0341707017553457
2.240000000000004e-05  0.0394098842166451
2.260000000000004e-05  0.04469073766930521
2.280000000000005e-05  0.04992997989821672
2.300000000000005e-05  0.05504498494640041
2.320000000000005e-05  0.05995508617589292
2.340000000000005e-05  0.06458284842636357
2.360000000000005e-05  0.0688552892087599
2.380000000000005e-05  0.07270502967566117
2.400000000000005e-05  0.0760713572172322
2.420000000000006e-05  0.07890118292646707
2.440000000000006e-05  0.08114987883476069
2.460000000000006e-05  0.08278198171500739
2.480000000000006e-05  0.08377175235395865
2.500000000000006e-05  0.08410358147354202
2.520000000000006e-05  0.08377223589997146
2.540000000000007e-05  0.08278294109781222
2.560000000000007e-05  0.08115129876678519
2.580000000000007e-05  0.07890304080040401
2.600000000000007e-05  0.07607362348546375
2.620000000000007e-05  0.07270766834195104
2.640000000000007e-05  0.06885825842066809
2.660000000000007e-05  0.06458610115641329
2.680000000000008e-05  0.05995857097833224
2.700000000000008e-05  0.05504864677648057
2.720000000000008e-05  0.04993376098115082
2.740000000000008e-05  0.04469457840594781
2.760000000000008e-05  0.03941372411332511
2.780000000000008e-05  0.03417448036533546
2.800000000000008e-05  0.02905947320948387
2.820000000000009e-05  0.02414936941347624
2.840000000000009e-05  0.01952160429923273
2.860000000000009e-05  0.01524916053897968
2.880000000000009e-05  0.01139941717267993
2.900000000000009e-05  0.008033086998486346
2.920000000000009e-05  0.005203259094195817
2.940000000000009e-05  0.00295456156959349
2.96000000000001e-05  0.001322457753456633
2.98000000000001e-05  0.0003326869162358093
3.00000000000001e-05  8.572950739768115e-07
3.02000000000001e-05  0.0003322046152393854
3.04000000000001e-05  0.001321501519995205
3.06000000000001e-05  0.002953146349757971
3.08000000000001e-05  0.005201407110203252
3.10000000000001e-05  0.008030827368271813
3.120000000000009e-05  0.01139678543858033
3.140000000000009e-05  0.01524619810111058
3.160000000000009e-05  0.01951835776007822
3.180000000000009e-05  0.02414588984360881
3.200000000000009e-05  0.02905581534595076
3.220000000000008e-05  0.03417070175535407
3.240000000000008e-05  0.03940988421664501
3.260000000000008e-05  0.04469073766931149
3.280000000000008e-05  0.04992997989822272
3.300000000000008e-05  0.05504498494640176
3.320000000000008e-05  0.05995508617590067
3.340000000000007e-05  0.06458284842636305
3.360000000000007e-05  0.06885528920875825
3.380000000000007e-05  0.07270502967565284
3.400000000000007e-05  0.07607135721722726
3.420000000000007e-05  0.07890118292647035
3.440000000000006e-05  0.08114987883475613
3.460000000000006e-05  0.08278198171500313
3.480000000000006e-05  0.08377175235394008
3.500000000000006e-05  0.08410358147354162
3.520000000000006e-05  0.08377223589998267
3.540000000000005e-05  0.08278294109780567
3.560000000000005e-05  0.0811512987667978
3.580000000000005e-05  0.07890304080039362
3.600000000000005e-05  0.07607362348547327
3.620000000000005e-05  0.07270766834194126
3.640000000000004e-05  0.06885825842067557
3.660000000000004e-05  0.064586101156408
3.680000000000004e-05  0.05995857097832944
3.700000000000004e-05  0.05504864677648376
3.720000000000004e-05  0.04993376098115817
3.740000000000003e-05  0.04469457840594188
3.760000000000003e-05  0.03941372411332189
3.780000000000003e-05  0.03417448036534367
3.800000000000003e-05  0.02905947320948708
3.820000000000003e-05  0.0241493694134762
3.840000000000003e-05  0.01952160429923958
3.860000000000002e-05  0.01524916053898664
3.880000000000002e-05  0.01139941717268414
3.900000000000002e-05  0.008033086998488682
3.920000000000002e-05  0.005203259094092159
3.940000000000002e-05  0.002954561569582119
3.960000000000001e-05  0.001322456870692881
3.980000000000001e-05  0.0003326839777352716
4.000000000000001e-05  8.542878323698917e-07


==> results/result6.dat <==
a b
0 0
2e-07  0.0003700558320785924
4e-07  0.00147420786368469
6.000000000000001e-07  0.003294972645316219
8.000000000000001e-07  0.005803637834708089
1e-06  0.008960655508057492
1.2e-06  0.01271625366599168
1.4e-06  0.01701121770128832
1.6e-06  0.02177782362444878
1.8e-06  0.02694090649379688
2e-06  0.03241904645966023
2.200000000000001e-06  0.03812585342452447
2.400000000000001e-06  0.04397132996446464
2.600000000000001e-06  0.04986329100592219
2.800000000000001e-06  0.05570881788735661
3.000000000000001e-06  0.06141572390049905
3.200000000000002e-06  0.06689400822337867
3.400000000000002e-06  0.072057275338096
3.600000000000002e-06  0.07682409756567785
3.800000000000002e-06  0.08111929924550651
4.000000000000002e-06  0.08487514231784184
4.200000000000002e-06  0.0880323946205889
4.400000000000002e-06  0.09054126405582791
4.600000000000002e-06  0.09236218389268204
4.800000000000001e-06  0.09346643681574733
5.000000000000001e-06  0.09383660786753785
5.200000000000001e-06  0.09346685913110472
5.400000000000001e-06  0.09236302181266101
5.600000000000001e-06  0.09054250426872727
5.8e-06  0.08803401743149433
6e-06  0.08487712197139695
6.2e-06  0.08112160434935037
6.4e-06  0.07682669160965602
6.599999999999999e-06  0.07206011730329796
6.799999999999999e-06  0.06689705327576884
6.999999999999999e-06  0.06141892416424619
7.199999999999999e-06  0.05571212329624375
7.399999999999999e-06  0.04986665023575234
7.599999999999998e-06  0.04397469145886854
7.799999999999998e-06  0.03812916653863084
7.999999999999998e-06  0.03242226276439671
8.199999999999998e-06  0.02694398130448996
8.399999999999998e-06  0.02178071784020933
8.599999999999997e-06  0.01701390005593302
8.799999999999997e-06  0.01271870347422558
8.999999999999997e-06  0.008962865889084721
9.199999999999997e-06  0.005805619095437877
9.399999999999996e-06  0.003296754763118863
9.599999999999996e-06  0.001475839187504131
9.799999999999996e-06  0.0003715893011779887
9.999999999999996e-06  1.418055851534151e-06
1.02e-05  0.0003711674743639322
1.04e-05  0.001475003503142204
1.06e-05  0.003295518205557079
1.079999999999999e-05  0.005804001032696499
1.099999999999999e-05  0.008960891724635814
1.119999999999999e-05  0.01271640422783618
1.139999999999999e-05  0.01701131186550907
1.159999999999999e-05  0.02177788138894513
1.179999999999999e-05  0.02694094118151701
1.199999999999999e-05  0.03241906676858072
1.219999999999999e-05  0.03812586493570487
1.239999999999999e-05  0.04397133620192403
1.259999999999999e-05  0.04986329415930108
1.279999999999999e-05  0.05570881929377659
1.299999999999999e-05  0.06141572436033815
1.319999999999999e-05  0.0668940082042596
1.339999999999999e-05  0.07205727510471163
1.359999999999999e-05  0.07682409726142624
1.379999999999999e-05  0.081119298943009
1.399999999999999e-05  0.08487514204968336
1.419999999999999e-05  0.08803239439764984
1.439999999999999e-05  0.0905412638780026
1.459999999999999e-05  0.09236218375491878
1.479999999999999e-05  0.09346643671134373
1.499999999999999e-05  0.09383660778976782
1.519999999999999e-05  0.09346685907397762
1.539999999999999e-05  0.09236302177117647
1.559999999999999e-05  0.09054250423890507
1.579999999999999e-05  0.08803401741022669
1.6e-05  0.08487712195635813
1.62e-05  0.0811216043387761
1.64e-05  0.07682669160225844
1.66e-05  0.07206011729814306
1.68e-05  0.06689705327219306
1.7e-05  0.061418924161779
1.72e-05  0.05571212329454894
1.740000000000001e-05  0.04986665023459159
1.760000000000001e-05  0.04397469145808248
1.780000000000001e-05  0.03812916653809672
1.800000000000001e-05  0.03242226276402908
1.820000000000001e-05  0.0269439813042416
1.840000000000001e-05  0.02178071784004829
1.860000000000002e-05  0.01701390005582363
1.880000000000002e-05  0.01271870347415053
1.900000000000002e-05  0.008962865889032313
1.920000000000002e-05  0.005805619095405703
1.940000000000002e-05  0.003296754763096882
1.960000000000002e-05  0.001475839187489753
1.980000000000002e-05  0.0003715893011685986
2.000000000000003e-05  1.418055845545761e-06
2.020000000000003e-05  0.0003711674743602156
2.040000000000003e-05  0.001475003503140075
2.060000000000003e-05  0.003295518205555818
2.080000000000003e-05  0.005804001032696047
2.100000000000003e-05  0.008960891724636041
2.120000000000003e-05  0.01271640422784244
2.140000000000004e-05  0.01701131186550971
2.160000000000004e-05  0.02177788138894743
2.180000000000004e-05  0.02694094118151777
2.200000000000004e-05  0.03241906676859203
2.220000000000004e-05  0.03812586493570505
2.240000000000004e-05  0.04397133620192942
2.260000000000004e-05  0.04986329415930223
2.280000000000005e-05  0.05570881929378294
2.300000000000005e-05  0.06141572436034577
2.320000000000005e-05  0.0668940082042592
2.340000000000005e-05  0.07205727510471785
2.360000000000005e-05  0.0768240972614283
2.380000000000005e-05  0.08111929894301394
2.400000000000005e-05  0.08487514204968766
2.420000000000006e-05  0.08803239439764914
2.440000000000006e-05  0.0905412638779958
2.460000000000006e-05  0.09236218375492239
2.480000000000006e-05  0.09346643671134902
2.500000000000006e-05  0.09383660778977337
2.520000000000006e-05  0.09346685907397935
2.540000000000007e-05  0.09236302177118533
2.560000000000007e-05  0.09054250423889666
2.580000000000007e-05  0.08803401741023084
2.600000000000007e-05  0.08487712195635322
2.620000000000007e-05  0.08112160433876793
2.640000000000007e-05  0.07682669160225972
2.660000000000007e-05  0.07206011729814397
2.680000000000008e-05  0.06689705327219655
2.700000000000008e-05  0.06141892416177994
2.720000000000008e-05  0.05571212329453597
2.740000000000008e-05  0.04986665023459198
2.760000000000008e-05  0.04397469145807757
2.780000000000008e-05  0.0381291665380981
2.800000000000008e-05  0.03242226276402865
2.820000000000009e-05  0.02694398130424178
2.840000000000009e-05  0.02178071784004651
2.860000000000009e-05  0.01701390005582018
2.880000000000009e-05  0.01271870347414905
2.900000000000009e-05  0.008962865889032279
2.920000000000009e-05  0.005805619095404773
2.940000000000009e-05  0.003296754763096404
2.96000000000001e-05  0.001475839187489012
2.98000000000001e-05  0.0003715893011681977
3.00000000000001e-05  1.418055845545595e-06
3.02000000000001e-05  0.0003711674743605796
3.04000000000001e-05  0.001475003503140706
3.06000000000001e-05  0.003295518205556694
3.08000000000001e-05  0.00580400103269737
3.10000000000001e-05  0.008960891724638183
3.120000000000009e-05  0.01271640422784162
3.140000000000009e-05  0.01701131186551038
3.160000000000009e-05  0.021777881388947
3.180000000000009e-05  0.02694094118152264
3.200000000000009e-05  0.03241906676859038
3.220000000000008e-05  0.03812586493570749
3.240000000000008e-05  0.04397133620192639
3.260000000000008e-05  0.04986329415930311
3.280000000000008e-05  0.05570881929377958
3.300000000000008e-05  0.06141572436034173
3.320000000000008e-05  0.06689400820426299
3.340000000000007e-05  0.0720572751047145
3.360000000000007e-05  0.07682409726143269
3.380000000000007e-05  0.08111929894301936
3.400000000000007e-05  0.08487514204968277
3.420000000000007e-05  0.08803239439764798
3.440000000000006e-05  0.09054126387800113
3.460000000000006e-05  0.09236218375492307
3.480000000000006e-05  0.093466436711344
3.500000000000006e-05  0.0938366077897711
3.520000000000006e-05  0.09346685907397601
3.540000000000005e-05  0.09236302177117345
3.560000000000005e-05  0.09054250423889926
3.580000000000005e-05  0.08803401741022851
3.600000000000005e-05  0.08487712195635291
3.620000000000005e-05  0.08112160433876969
3.640000000000004e-05  0.07682669160226147
3.660000000000004e-05  0.07206011729814914
3.680000000000004e-05  0.06689705327219574
3.700000000000004e-05  0.06141892416178154
3.720000000000004e-05  0.05571212329454621
3.740000000000003e-05  0.04986665023459558
3.760000000000003e-05  0.04397469145808379
3.780000000000003e-05  0.03812916653809609
3.800000000000003e-05  0.03242226276402932
3.820000000000003e-05  0.0269439813042439
3.840000000000003e-05  0.02178071784004836
3.860000000000002e-05  0.01701390005582217
3.880000000000002e-05  0.01271870347415068
3.900000000000002e-05  0.008962865889032652
3.920000000000002e-05  0.005805619095406628
3.940000000000002e-05  0.003296754763096907
3.960000000000001e-05  0.001475837927554659
3.980000000000001e-05  0.0003715848121240773
4.000000000000001e-05  1.41272220398307e-06


==> results/result7.dat <==
a b
0 0 
2e-07  0.0003362642292555032
4e-07  0.001339728540287507
6.000000000000001e-07  0.002994553640220265
8.000000000000001e-07  0.005274652005905623
1e-06  0.008144078611597289
1.2e-06  0.01155759285923987
1.4e-06  0.01546137084026727
1.6e-06  0.01979385425163358
1.8e-06  0.024486721714761
2e-06  0.02946596681159277
2.200000000000001e-06  0.0346530656974221
2.400000000000001e-06  0.03996621584235024
2.600000000000001e-06  0.04532162637401551
2.800000000000001e-06  0.05063483969271298
3.000000000000001e-06  0.05582206353730109
3.200000000000002e-06  0.06080149251143277
3.400000000000002e-06  0.06549459824237631
3.600000000000002e-06  0.06982736783581504
3.800000000000002e-06  0.07373147110388696
4.000000000000002e-06  0.07714533816463839
4.200000000000002e-06  0.08001513042434817
4.400000000000002e-06  0.08229558963363297
4.600000000000002e-06  0.08395075163020727
4.800000000000001e-06  0.08495451351381282
5.000000000000001e-06  0.08529104530862462
5.200000000000001e-06  0.08495503961975472
5.400000000000001e-06  0.08395179534494973
5.600000000000001e-06  0.08229713411933415
5.8e-06  0.08001715080900534
6e-06  0.07714780198831098
6.2e-06  0.07373433888983295
6.4e-06  0.06983059377067689
6.599999999999999e-06  0.06549813094931303
6.799999999999999e-06  0.0608052759021314
6.999999999999999e-06  0.05582603773094331
7.199999999999999e-06  0.05063894199508905
7.399999999999999e-06  0.04532579231466771
7.599999999999998e-06  0.0399703802756852
7.799999999999998e-06  0.03465716398274481
7.999999999999998e-06  0.02946993609986291
8.199999999999998e-06  0.02449050238552805
8.399999999999998e-06  0.01979739156272356
8.599999999999997e-06  0.01546461687029664
8.799999999999997e-06  0.01156050882673051
8.999999999999997e-06  0.00814663761456629
9.199999999999997e-06  0.005276842079894475
9.399999999999996e-06  0.00299638066014438
9.599999999999996e-06  0.001341217630199595
9.799999999999996e-06  0.0003374559248744027
9.999999999999996e-06  9.243461482914769e-07
1.02e-05  0.0003369329718272319
1.04e-05  0.001340180785878914
1.06e-05  0.002994846115359758
1.079999999999999e-05  0.005274833904945573
1.099999999999999e-05  0.008144187344584684
1.119999999999999e-05  0.01155765494819405
1.139999999999999e-05  0.01546140420441274
1.159999999999999e-05  0.01979387055357597
1.179999999999999e-05  0.0244867283048074
1.199999999999999e-05  0.02946596818177997
1.219999999999999e-05  0.03465306450380077
1.239999999999999e-05  0.03996621359396799
1.259999999999999e-05  0.04532162388282274
1.279999999999999e-05  0.05063483735966874
1.299999999999999e-05  0.05582206153000395
1.319999999999999e-05  0.0608014908716361
1.339999999999999e-05  0.06549459694932601
1.359999999999999e-05  0.06982736684225109
1.379999999999999e-05  0.07373147035550379
1.399999999999999e-05  0.07714533760982054
1.419999999999999e-05  0.08001513001834841
1.439999999999999e-05  0.08229558933973552
1.459999999999999e-05  0.08395075141938985
1.479999999999999e-05  0.08495451336379498
1.499999999999999e-05  0.08529104520258315
1.519999999999999e-05  0.0849550395452542
1.539999999999999e-05  0.08395179529290209
1.559999999999999e-05  0.08229713408310817
1.579999999999999e-05  0.08001715078393123
1.6e-05  0.07714780197101694
1.62e-05  0.07373433887795884
1.64e-05  0.069830593762535
1.66e-05  0.06549813094377314
1.68e-05  0.0608052758983607
1.7e-05  0.05582603772838644
1.72e-05  0.05063894199336762
1.740000000000001e-05  0.04532579231350192
1.760000000000001e-05  0.03997038027490649
1.780000000000001e-05  0.03465716398223594
1.800000000000001e-05  0.02946993609952534
1.820000000000001e-05  0.02449050238529465
1.840000000000001e-05  0.01979739156258117
1.860000000000002e-05  0.01546461687019987
1.880000000000002e-05  0.01156050882666974
1.900000000000002e-05  0.008146637614521531
1.920000000000002e-05  0.005276842079867048
1.940000000000002e-05  0.002996380660126919
1.960000000000002e-05  0.001341217630188353
1.980000000000002e-05  0.0003374559248672205
2.000000000000003e-05  9.243461438472319e-07
2.020000000000003e-05  0.0003369329718245002
2.040000000000003e-05  0.001340180785877274
2.060000000000003e-05  0.00299484611535868
2.080000000000003e-05  0.005274833904946364
2.100000000000003e-05  0.008144187344583234
2.120000000000003e-05  0.01155765494819765
2.140000000000004e-05  0.01546140420440931
2.160000000000004e-05  0.0197938705535805
2.180000000000004e-05  0.02448672830481072
2.200000000000004e-05  0.02946596818179394
2.220000000000004e-05  0.03465306450380812
2.240000000000004e-05  0.03996621359396385
2.260000000000004e-05  0.04532162388281696
2.280000000000005e-05  0.05063483735966832
2.300000000000005e-05  0.05582206153000367
2.320000000000005e-05  0.06080149087163734
2.340000000000005e-05  0.06549459694933435
2.360000000000005e-05  0.06982736684225847
2.380000000000005e-05  0.07373147035550123
2.400000000000005e-05  0.07714533760983638
2.420000000000006e-05  0.08001513001834847
2.440000000000006e-05  0.08229558933973311
2.460000000000006e-05  0.08395075141939889
2.480000000000006e-05  0.08495451336380078
2.500000000000006e-05  0.08529104520259995
2.520000000000006e-05  0.08495503954527049
2.540000000000007e-05  0.08395179529290224
2.560000000000007e-05  0.08229713408310665
2.580000000000007e-05  0.08001715078392867
2.600000000000007e-05  0.07714780197101276
2.620000000000007e-05  0.07373433887795311
2.640000000000007e-05  0.06983059376253226
2.660000000000007e-05  0.06549813094376906
2.680000000000008e-05  0.06080527589835377
2.700000000000008e-05  0.0558260377283939
2.720000000000008e-05  0.05063894199335942
2.740000000000008e-05  0.04532579231350116
2.760000000000008e-05  0.03997038027490366
2.780000000000008e-05  0.03465716398223383
2.800000000000008e-05  0.02946993609951919
2.820000000000009e-05  0.02449050238529739
2.840000000000009e-05  0.01979739156257805
2.860000000000009e-05  0.01546461687019884
2.880000000000009e-05  0.01156050882666509
2.900000000000009e-05  0.008146637614520939
2.920000000000009e-05  0.005276842079864411
2.940000000000009e-05  0.002996380660125383
2.96000000000001e-05  0.001341217630187704
2.98000000000001e-05  0.0003374559248669174
3.00000000000001e-05  9.243461438471642e-07
3.02000000000001e-05  0.000336932971824843
3.04000000000001e-05  0.001340180785877832
3.06000000000001e-05  0.00299484611535926
3.08000000000001e-05  0.005274833904947763
3.10000000000001e-05  0.008144187344584903
3.120000000000009e-05  0.0115576549482005
3.140000000000009e-05  0.01546140420441492
3.160000000000009e-05  0.01979387055357707
3.180000000000009e-05  0.02448672830480814
3.200000000000009e-05  0.02946596818178856
3.220000000000008e-05  0.03465306450381183
3.240000000000008e-05  0.03996621359396624
3.260000000000008e-05  0.04532162388281897
3.280000000000008e-05  0.05063483735967082
3.300000000000008e-05  0.05582206153000704
3.320000000000008e-05  0.06080149087163985
3.340000000000007e-05  0.06549459694933216
3.360000000000007e-05  0.06982736684225742
3.380000000000007e-05  0.07373147035550888
3.400000000000007e-05  0.07714533760982559
3.420000000000007e-05  0.08001513001835368
3.440000000000006e-05  0.08229558933973838
3.460000000000006e-05  0.08395075141939774
3.480000000000006e-05  0.08495451336379291
3.500000000000006e-05  0.08529104520259649
3.520000000000006e-05  0.08495503954525903
3.540000000000005e-05  0.08395179529289777
3.560000000000005e-05  0.08229713408311519
3.580000000000005e-05  0.08001715078393813
3.600000000000005e-05  0.07714780197101816
3.620000000000005e-05  0.07373433887795357
3.640000000000004e-05  0.0698305937625321
3.660000000000004e-05  0.06549813094376507
3.680000000000004e-05  0.06080527589835438
3.700000000000004e-05  0.05582603772839359
3.720000000000004e-05  0.05063894199335913
3.740000000000003e-05  0.04532579231350727
3.760000000000003e-05  0.03997038027490565
3.780000000000003e-05  0.03465716398223423
3.800000000000003e-05  0.02946993609952024
3.820000000000003e-05  0.02449050238530101
3.840000000000003e-05  0.01979739156257822
3.860000000000002e-05  0.01546461687019914
3.880000000000002e-05  0.01156050882666514
3.900000000000002e-05  0.008146637614521939
3.920000000000002e-05  0.00527684207976702
3.940000000000002e-05  0.002996380660110788
3.960000000000001e-05  0.001341216676784627
3.980000000000001e-05  0.0003374527535459693
4.000000000000001e-05  9.211332292962686e-07


==> results/result8.dat <==
a b
1 1.0
2 0.220986280177
3 0.0356449213733
4 0.00611387473663
5 0.00102249795364
6 0.000170618566269
7 2.89976536161e-05
8 5.18981740138e-06
9 1.06608138141e-06
10 2.88833307081e-07


==> results/result9.dat <==
a b
1 1.0
2 0.197566676977
3 0.0267936055248
4 0.00383078556933
5 0.000567419941514
6 8.61407860682e-05
7 1.33010322704e-05
8 2.07790729916e-06
9 4.49290514818e-07
10 1.53300639011e-07

